Next-to-next-to-leading order corrections to quark Quasi parton distribution functions

We present the next-to-next-to-leading order (NNLO) calculation of quark quasi parton distribution functions (PDFs) in the large momentum effective theory. The nontrivial factorization at this order is established explicitly and the full analytic matching coefficients between the quasi distribution and the lightcone distribution are derived. We demonstrate that the NNLO numerical contributions can improve the behavior of the extracted PDFs sizably. With the unprecedented precision study of nucleon tomography at the planned electron-ion collider, high precision Lattice QCD simulations with our NNLO results implemented will enable to test the QCD theory and more precise results on the PDFs of nucleons will be obtained.

==> results-offshell/readme.txt <==

The attached package gives the results for the off-shell case, organized by color factors  {CF*CF,CA*CF,CF*nf}. An overall constant 64 is factored out. 

The dimensionless kinematic variables are defined as p2=p.p/p_z^2, z=p_0/p_z.

The results are split into 4 different regions:  {x<-1, -1<x<0, 0<x<1, x>1}.

The results are expressed in terms of Goncharov polylogrithms（for details, see for instance arXiv:1105.2076）and polylogrithms.

The results are given in both Feynman and Landau gauges, which can specified from the file names. 
